The impact of gas disc flaring on rotation curve decomposition and revisiting baryonic and dark-matter relations for nearby galaxies

Gas discs of late-type galaxies are flared, with scale heights increasing with the distance from the galaxy centres and often reaching kpc scales. We study the effects of gas disc flaring on the recovered dark matter halo parameters from rotation curve decomposition. For this, we carefully select a sample of 32 dwarf and spiral galaxies with high-quality neutral gas, molecular gas, and stellar mass profiles, robust H\,{\sc i} rotation curves obtained via 3D kinematic modelling, and reliable bulge-disc decomposition. By assuming vertical hydrostatic equilibrium, we derive the scale heights of the atomic and molecular gas discs and fit dark matter haloes to the rotation curves self-consistently. We find that the effect of the gas flaring in the rotation curve decomposition can play an important role only for the smallest, gas-dominated dwarfs, while for most of the galaxies the effect is minor and can be ignored. We revisit the stellar- and baryon-to-halo mass relations ($M_\ast-M_{200}$ and $M_{\rm bar}-M_{200}$). Both relations increase smoothly up to $M_{200} \approx 10^{12}~\rm{ M_\odot}$, with galaxies at this end having high $M_\ast/M_{200}$ and $M_{\rm bar}/M_{200}$ ratios approaching the cosmological baryon fraction. At higher $M_{200}$ the relations show a larger scatter. Most haloes of our galaxy sample closely follow the concentration-mass ($c_{200}-M_{\rm 200}$) relation resulting from N-body cosmological simulations. Interestingly, the galaxies deviating above and below the relation have the highest and lowest stellar and baryon factions, respectively, which suggests that the departures from the $c_{200}-M_{\rm 200}$ law are regulated by adiabatic contraction and an increasing importance of feedback.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
